A dearth of close-in planets around rapidly rotating stars or a dearth of data?

A dearth of close-in planets orbiting rapid rotators was reported almost a decade ago. According to this view only slowly spinning stars with rotation periods longer than 5-10 days would host planets with orbital periods shorter than 2 or 3 days. This Letter brings an enlarged and more detailed analysis that led us to the question: Is there really a dearth in that distribution or is it a dearth of data? For this new analysis, we combined different samples of Kepler and TESS stars with confirmed planets or planet candidates with measured stellar rotation periods, using Gaia data to perform an in-depth selection of 1013 planet-hosting main-sequence stars. With the newer, enlarged, and more refined data, the reported dearth of close-in planets orbiting rapid rotators tends to disappear, thus suggesting that it may reflect a scarcity of data in the prior analysis. A two sample statistical test strongly supports our results, showing that the distribution of close-in planets orbiting rapid rotators is almost indistinguishable from that for close-in planets orbiting slow rotators.

==> datafile1.txt <==
Title: A dearth of close-in planets around rapidly rotating stars or a dearth 
       of data? 
Authors: Messias Y.S., de Oliveira L.L.A., Gomes R.L., Arruda Goncalves M.I.,
    Canto Martins B.L., Leao I.C., De Medeiros J.R. 
Table: The list of 1013 selected TOI and KOI main sequence stars
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label   Explanations
--------------------------------------------------------------------------------
   1-  1 I1     ---   Source  Source (1)
   3- 15 A13    ---   Star    Star name from KIC or TIC
  17- 21 F5.2   d     Prot    Rotational period, days
  23- 29 F7.2   d     Porb    Orbital period, days 
--------------------------------------------------------------------------------
Note (1):
    1 = McQuillan et al. (2013) [2013ApJ...775L..11M];
    2 = Walkowics & Basri (2013) [2013MNRAS.436.1883W];
    3 = Mazeh et al. (2015) [2015ApJ...801....3M];
    4 = Canto Martins et al. (2020) [2020ApJS..250...20C].
--------------------------------------------------------------------------------
1 KIC 757450    19.38    8.89 
1 KIC 2142522   10.38   13.32 
1 KIC 2161536   27.27   16.86 
1 KIC 2165002   22.75   16.57 
1 KIC 2302548   12.37   10.38 
1 KIC 2438513   13.54   12.18 
1 KIC 2444412   23.16   14.91 
1 KIC 2556650   28.46    2.85 
1 KIC 2692377   22.97    1.54 
1 KIC 2715135   21.72    5.75 
1 KIC 2832589   21.23   10.85 
1 KIC 2854698   19.20    8.19 
1 KIC 2973386   38.37   31.02 
1 KIC 2975770   19.76   71.53 
1 KIC 2987027   35.21   17.28 
1 KIC 3122913   22.75   11.61 
1 KIC 3219995   12.76   18.87 
1 KIC 3229150   18.00   18.51 
1 KIC 3231341   10.08    4.24 
1 KIC 3248501    4.15    4.23 
1 KIC 3323887   16.75    1.59 
1 KIC 3338885   39.71    1.97 
1 KIC 3351888   30.29    1.63 
1 KIC 3354846   19.23   18.55 
1 KIC 3444588   36.41    0.93 
1 KIC 3453214   14.95   19.62 
1 KIC 3541946   15.37    1.31 
1 KIC 3554031   23.13    4.18 
1 KIC 3559935   29.61   29.91 
1 KIC 3632418   12.59    2.79 
1 KIC 3648437    6.52   17.50 
1 KIC 3656121   13.81   31.16 
1 KIC 3657758   10.58    3.61 
1 KIC 3662838    5.49   24.86 
1 KIC 3733628   20.31   13.90 
1 KIC 3734418   11.37    3.98 
1 KIC 3749365   18.29    1.97 
1 KIC 3832474   16.00   29.16 
1 KIC 3847138   26.40   11.72 
1 KIC 3859079   34.26   53.53 
1 KIC 3935914   16.49    1.60 
1 KIC 3940418   26.37    4.78 
1 KIC 3967326    9.59    4.20 
1 KIC 3967760   15.15    5.52 
1 KIC 4035640   18.44   28.27 
1 KIC 4047631   26.82    4.79 
1 KIC 4049131   23.48   20.51 
1 KIC 4055304   17.99    0.57 
1 KIC 4056616   14.90    2.41 
1 KIC 4061149   29.79    2.76 
1 KIC 4072526   28.73   33.20 
1 KIC 4139816   38.56    3.34 
1 KIC 4142847   23.39    2.89 
1 KIC 4144576   26.89    0.81 
1 KIC 4157325   21.47    3.08 
1 KIC 4164994   34.22   10.51 
1 KIC 4165473   22.59   13.02 
1 KIC 4172013    7.94   16.27 
1 KIC 4172746   39.22   17.70 
1 KIC 4173026   11.52   10.44 
1 KIC 4175630   13.90   28.22 
1 KIC 4242147   16.44   28.78 
1 KIC 4243911   31.25    1.92 
1 KIC 4247991   12.73   13.73 
1 KIC 4249611   15.50   79.25 
1 KIC 4263293    8.66    8.46 
1 KIC 4274548   24.66    6.80 
1 KIC 4276716   30.45   20.67 
1 KIC 4278221    7.73    1.34 
1 KIC 4349442   22.04    4.54 
1 KIC 4349452   23.15    6.24 
1 KIC 4365645   35.87    4.17 
1 KIC 4367854   21.21    5.20 
1 KIC 4370527   19.87   61.62 
1 KIC 4454752   14.89    1.62 
1 KIC 4458082    2.44    4.89 
1 KIC 4473226   15.53   14.83 
1 KIC 4552729   22.28   97.46 
1 KIC 4633570   31.30   16.71 
1 KIC 4636578    3.16   11.19 
1 KIC 4644952   13.37    4.36 
1 KIC 4725681   15.43    8.30 
1 KIC 4770365   26.84    1.61 
1 KIC 4813563   25.66   36.52 
1 KIC 4815520   23.37   31.58 
1 KIC 4827723   22.41    7.24 
1 KIC 4846856   11.47   46.15 
1 KIC 4851530   11.43    4.78 
1 KIC 4852528   25.57    0.99 
1 KIC 4857058   29.48    7.33 
1 KIC 4857213   19.88    8.77 
1 KIC 4989057   31.84    7.23 
1 KIC 4991208   22.57    2.44 
1 KIC 5020319    8.89   16.72 
1 KIC 5040077   15.03    0.90 
1 KIC 5080636   34.39    4.20 
1 KIC 5088591    7.55   14.53 
1 KIC 5095635   15.94    0.75 
1 KIC 5113822   17.79   23.64 
1 KIC 5120087    7.77   17.98 
1 KIC 5124667   11.53  150.88 
1 KIC 5125347   11.15    7.17 
1 KIC 5174858   28.01    7.97 
1 KIC 5175986   10.56    0.87 
1 KIC 5184911   12.69    4.12 
1 KIC 5185897   30.29    4.08 
1 KIC 5209845   20.39   11.95 
1 KIC 5283458    7.78   30.69 
1 KIC 5299459   25.89   10.42 
1 KIC 5340644   30.72    8.22 
1 KIC 5350244    8.80   12.57 
1 KIC 5351250   17.56    3.43 
1 KIC 5357545   42.24    3.76 
1 KIC 5357901   36.96    3.80 
1 KIC 5360920   21.10   14.62 
1 KIC 5364071   18.51    2.58 
1 KIC 5369827   12.36    3.61 
1 KIC 5371776   14.18    1.50 
1 KIC 5375194   10.19   13.52 
1 KIC 5383248   14.92   16.24 
1 KIC 5384079    3.88    7.06 
1 KIC 5385304    1.78   78.73 
1 KIC 5436338   23.53    6.31 
1 KIC 5446285   30.69   10.92 
1 KIC 5513012   21.92    0.68 
1 KIC 5514383    7.86    6.88 
1 KIC 5526527    9.19   16.74 
1 KIC 5531576   32.40    4.15 
1 KIC 5542466   32.24    2.36 
1 KIC 5601258   17.79    8.85 
1 KIC 5617854   31.03    3.52 
1 KIC 5640085   10.47   10.14 
1 KIC 5686174   37.03   14.28 
1 KIC 5688790   32.79    8.08 
1 KIC 5689351   25.43    3.25 
1 KIC 5695396   17.52   25.52 
1 KIC 5706966   24.23   12.55 
1 KIC 5730445   38.73   33.36 
1 KIC 5786676   36.37   11.96 
1 KIC 5791986   22.80   15.23 
1 KIC 5792202   14.74    6.55 
1 KIC 5794240   15.81    2.46 
1 KIC 5794379   37.60   12.72 
1 KIC 5794570    6.00    1.12 
1 KIC 5809890   29.81    1.27 
1 KIC 5812701    1.25   17.86 
1 KIC 5812960   12.46   18.49 
1 KIC 5856571    6.25    9.59 
1 KIC 5857540   28.94   13.63 
1 KIC 5866724    7.91    2.16 
1 KIC 5871985   27.40  213.26 
1 KIC 5906426   23.80   13.90 
1 KIC 5940165   15.79    9.30 
1 KIC 5941160   18.94    8.60 
1 KIC 5942808   24.32    2.94 
1 KIC 5942949   24.05   57.29 
1 KIC 6026438   28.36    5.48 
1 KIC 6034945   16.83    9.12 
1 KIC 6041734   10.66    6.96 
1 KIC 6061773   16.36    8.28 
1 KIC 6062088   15.24    3.16 
1 KIC 6063220   29.55    4.60 
1 KIC 6071903   17.83   24.31 
1 KIC 6149910   36.82  131.19 
1 KIC 6152974   27.68    7.52 
1 KIC 6198182   16.23    3.88 
1 KIC 6198999   24.68    3.93 
1 KIC 6200235   10.91    1.08 
1 KIC 6226290   13.60   14.09 
1 KIC 6269070   20.30    2.76 
1 KIC 6300348   16.30    5.70 
1 KIC 6347299   16.93   14.40 
1 KIC 6356207   19.17    3.76 
1 KIC 6381846   21.51    4.17 
1 KIC 6382217   32.40    5.80 
1 KIC 6392727    7.65    4.58 
1 KIC 6422155   23.29    2.94 
1 KIC 6428700   15.77    8.20 
1 KIC 6432345   23.15  234.63 
1 KIC 6435936   20.21   56.06 
1 KIC 6436029   25.34   59.50 
1 KIC 6438099   18.54   21.61 
1 KIC 6451936   15.00    4.26 
1 KIC 6471021   11.77  125.63 
1 KIC 6501635   15.86   23.68 
1 KIC 6521045   24.99    6.89 
1 KIC 6523351   23.94    6.07 
1 KIC 6543893   25.49    5.94 
1 KIC 6586746   23.41    6.26 
1 KIC 6587280   26.23    5.72 
1 KIC 6599919   17.49   13.61 
1 KIC 6609270   27.23    3.82 
1 KIC 6616218   25.68    2.46 
1 KIC 6636320   28.73    6.33 
1 KIC 6665512   16.00    6.92 
1 KIC 6690836   21.40    0.57 
1 KIC 6697756   31.45    0.92 
1 KIC 6705142    9.43    5.60 
1 KIC 6716021    2.20  110.76 
1 KIC 6773862   24.79   17.76 
1 KIC 6774537   29.35    2.95 
1 KIC 6776401   21.18   26.85 
1 KIC 6779260    6.14    3.83 
1 KIC 6862721    9.15    4.89 
1 KIC 6863998   23.07   16.09 
1 KIC 6867155   28.73  235.97 
1 KIC 6869184   17.68   43.32 
1 KIC 6921944   13.48    4.42 
1 KIC 6922710   13.87   23.13 
1 KIC 6929841   14.55    3.52 
1 KIC 6932987   31.27   19.25 
1 KIC 6934291   29.83    0.57 
1 KIC 6948054   19.44    3.22 
1 KIC 6949607   17.95    5.91 
1 KIC 6960913   35.08   59.88 
1 KIC 7019524   26.45    5.31 
1 KIC 7033233   18.06    2.03 
1 KIC 7045496   14.62   13.48 
1 KIC 7047363   27.41   31.06 
1 KIC 7094486   18.18   11.35 
1 KIC 7106173   21.22    6.23 
1 KIC 7109675   27.86    6.77 
1 KIC 7120108   29.81    1.03 
1 KIC 7124613    4.79    4.42 
1 KIC 7134976   23.18    4.60 
1 KIC 7135852   38.30    4.22 
1 KIC 7202957   14.22    1.72 
1 KIC 7215603    7.09    2.36 
1 KIC 7215678   13.84    1.15 
1 KIC 7269493   20.58    1.91 
1 KIC 7286911   27.96   11.56 
1 KIC 7287995   13.42    5.96 
1 KIC 7295235   20.89    3.18 
1 KIC 7303287    8.65   34.54 
1 KIC 7304449   34.40    1.54 
1 KIC 7376983   32.59    2.35 
1 KIC 7380537    9.02    2.69 
1 KIC 7382313   15.35    7.43 
1 KIC 7386827   18.88   10.42 
1 KIC 7428736   15.61    7.06 
1 KIC 7434875   33.84    3.34 
1 KIC 7440748   27.89    4.92 
1 KIC 7447200   12.31    2.45 
1 KIC 7455287   34.89    8.01 
1 KIC 7509886   13.85    4.14 
1 KIC 7512982   26.76    7.00 
1 KIC 7603200   19.39   10.31 
1 KIC 7604328   25.77    4.35 
1 KIC 7609553   20.72    2.28 
1 KIC 7630229   16.49  278.12 
1 KIC 7659389   10.84    3.83 
1 KIC 7670943    5.27   18.01 
1 KIC 7673192    8.96    4.03 
1 KIC 7678434   23.59    3.97 
1 KIC 7700622   31.43   35.59 
1 KIC 7749773   23.00   13.79 
1 KIC 7761918    8.25   89.19 
1 KIC 7765528    5.59    7.04 
1 KIC 7769819   25.39    2.22 
1 KIC 7779077   11.22   16.84 
1 KIC 7811397   21.96  339.08 
1 KIC 7825899   25.07    6.31 
1 KIC 7826659   22.06  211.04 
1 KIC 7849854   14.98    2.05 
1 KIC 7870032   15.84   16.88 
1 KIC 7870390   22.05    5.17 
1 KIC 7871954   41.90    1.94 
1 KIC 7877496   17.34    1.72 
1 KIC 7887791   25.79    2.23 
1 KIC 7907423   36.42    3.31 
1 KIC 7918992   14.78    1.44 
1 KIC 7941200   16.20   65.71 
1 KIC 7955580   20.23   55.68 
1 KIC 7960980   31.27    9.99 
1 KIC 7984047   36.74   77.63 
1 KIC 7984574   18.44   11.62 
1 KIC 8008206   31.78    1.63 
1 KIC 8015907   19.32    2.75 
1 KIC 8018547   15.49   83.91 
1 KIC 8037145   34.16    5.43 
1 KIC 8041216   23.30    8.51 
1 KIC 8095441   23.97   11.88 
1 KIC 8110767   19.88   20.49 
1 KIC 8120608   34.40    3.89 
1 KIC 8126558   23.13   12.19 
1 KIC 8142942   25.79    5.76 
1 KIC 8150320   13.74    2.21 
1 KIC 8156120    4.92   38.58 
1 KIC 8160953   18.53   86.05 
1 KIC 8167996   25.09    2.55 
1 KIC 8210018   44.55  133.00 
1 KIC 8212002    8.67   14.80 
1 KIC 8218379   26.38   16.57 
1 KIC 8226050   34.15   34.27 
1 KIC 8229458   14.94    1.65 
1 KIC 8240797   21.13    4.92 
1 KIC 8277797   18.99    1.65 
1 KIC 8282651   30.82    2.36 
1 KIC 8313667   13.00   30.58 
1 KIC 8321314   25.85   15.03 
1 KIC 8326342    4.89   14.41 
1 KIC 8346392   18.03    5.73 
1 KIC 8351704   25.31    7.10 
1 KIC 8360640   13.49    4.02 
1 KIC 8367644   21.84   22.09 
1 KIC 8379705   10.86   11.13 
1 KIC 8426567   12.77   18.93 
1 KIC 8463346   16.01   16.80 
1 KIC 8490993   18.52    4.09 
1 KIC 8505670   11.06    6.67 
1 KIC 8505920   19.37   42.42 
1 KIC 8509442   15.02   82.66 
1 KIC 8547140   29.87   11.42 
1 KIC 8559644   16.96    3.34 
1 KIC 8561231   20.53   28.69 
1 KIC 8564587   33.31    5.73 
1 KIC 8564674    7.80    5.93 
1 KIC 8578780   22.29   13.59 
1 KIC 8591173   11.28   12.29 
1 KIC 8611257   31.32   99.25 
1 KIC 8612275   10.25    3.29 
1 KIC 8616637   29.99    2.02 
1 KIC 8639908   10.97    0.91 
1 KIC 8672910   17.46   39.64 
1 KIC 8676148   17.32   28.63 
1 KIC 8750043   11.82    2.30 
1 KIC 8753896   28.05    3.24 
1 KIC 8757824    7.65    3.66 
1 KIC 8766650   21.04   12.44 
1 KIC 8802165   22.84   17.42 
1 KIC 8802693   21.47   26.41 
1 KIC 8804455   19.12    7.60 
1 KIC 8804845   17.42    5.43 
1 KIC 8822216   18.14    7.00 
1 KIC 8826878   22.64    5.15 
1 KIC 8827575   27.82   10.13 
1 KIC 8845205   49.93   18.48 
1 KIC 8866102   20.85   17.83 
1 KIC 8874090   33.46   13.32 
1 KIC 8884274   11.64   10.65 
1 KIC 8885643   21.31    3.40 
1 KIC 8890150   19.98    7.05 
1 KIC 8890783   26.34    5.35 
1 KIC 8947520   20.18    0.97 
1 KIC 8950568   23.50    8.31 
1 KIC 8956206   16.89    6.18 
1 KIC 9006186   27.63    2.19 
1 KIC 9008737   22.96   11.83 
1 KIC 9015738   11.59   13.93 
1 KIC 9020160   21.25    9.94 
1 KIC 9030537   25.95   62.56 
1 KIC 9044228   34.92    0.94 
1 KIC 9076971   27.59    9.07 
1 KIC 9086251   11.22    6.89 
1 KIC 9100484   20.36    8.75 
1 KIC 9115800   31.61    4.45 
1 KIC 9119458   21.29   11.53 
1 KIC 9139084    7.64    5.84 
1 KIC 9150827   25.49   14.53 
1 KIC 9153570   16.53    3.81 
1 KIC 9177629   38.04    5.60 
1 KIC 9214942   29.41   18.75 
1 KIC 9244756   12.67   16.34 
1 KIC 9266431   20.91   18.40 
1 KIC 9278725   17.02    1.10 
1 KIC 9279354   21.97    2.80 
1 KIC 9334289   24.52    5.83 
1 KIC 9336200   16.19    1.76 
1 KIC 9347009   25.66   19.33 
1 KIC 9351316   12.72   18.78 
1 KIC 9351920   19.24    8.80 
1 KIC 9353314   18.13    5.19 
1 KIC 9388479   36.01    0.89 
1 KIC 9390653   46.35    9.55 
1 KIC 9405595   16.28   23.36 
1 KIC 9411412   14.25    2.89 
1 KIC 9414417   10.85   53.51 
1 KIC 9415108   17.89    4.51 
1 KIC 9427402   41.95    6.25 
1 KIC 9451706   10.12   14.44 
1 KIC 9455325   18.26    9.77 
1 KIC 9455556   24.37    3.70 
1 KIC 9471268    9.65    2.25 
1 KIC 9472074   28.41    0.56 
1 KIC 9475552   37.70    0.84 
1 KIC 9478990    4.46   21.09 
1 KIC 9480189   21.68    2.38 
1 KIC 9489524   15.98   10.06 
1 KIC 9512687   31.65   11.52 
1 KIC 9513865   34.79    3.60 
1 KIC 9518318   22.22    6.51 
1 KIC 9520838   18.28  105.31 
1 KIC 9527334    8.55    8.31 
1 KIC 9532052   10.46   15.73 
1 KIC 9570741   26.99   15.78 
1 KIC 9573539   15.76   10.05 
1 KIC 9573685   30.11    5.95 
1 KIC 9574158   26.44   15.92 
1 KIC 9579641   16.85    3.44 
1 KIC 9580992   29.72   37.80 
1 KIC 9595827   19.77    3.91 
1 KIC 9597058   12.79   12.06 
1 KIC 9597806   18.63    5.10 
1 KIC 9634821   10.74    8.56 
1 KIC 9635606   11.17   48.89 
1 KIC 9650989   19.21    3.42 
1 KIC 9651668   22.05    2.68 
1 KIC 9654468   21.56   47.71 
1 KIC 9656252   17.60   16.92 
1 KIC 9661979   21.57   69.89 
1 KIC 9662811   24.38   43.03 
1 KIC 9697131    6.27    3.10 
1 KIC 9702072   26.86    4.18 
1 KIC 9704384   21.84    5.51 
1 KIC 9710326   24.79   28.60 
1 KIC 9712350   19.44   51.57 
1 KIC 9717943   12.57    6.11 
1 KIC 9729691   23.95    8.69 
1 KIC 9735426   26.77    8.09 
1 KIC 9757613   17.92    3.54 
1 KIC 9758089   44.10   92.73 
1 KIC 9775938   26.40   13.20 
1 KIC 9782691   13.30   11.39 
1 KIC 9787239   36.22    0.74 
1 KIC 9790806    7.04    1.93 
1 KIC 9818462   31.05   25.94 
1 KIC 9823487   21.94   16.01 
1 KIC 9832208   31.27   88.07 
1 KIC 9834040   14.78    6.77 
1 KIC 9836149   10.53   17.82 
1 KIC 9837661   41.43    2.23 
1 KIC 9838949   30.74    4.88 
1 KIC 9839821   13.24   34.85 
1 KIC 9844088   18.99    3.75 
1 KIC 9872283   18.63    3.13 
1 KIC 9872292   12.78   10.19 
1 KIC 9875711   39.10    8.36 
1 KIC 9881077   22.36   24.40 
1 KIC 9881662   24.52    3.25 
1 KIC 9884104   17.10    4.59 
1 KIC 9898447   16.93    2.38 
1 KIC 9909735    7.15    4.66 
1 KIC 9941066   32.05    5.87 
1 KIC 9946525   29.21    1.73 
1 KIC 9950612   30.79    4.16 
1 KIC 9958962   15.08   10.00 
1 KIC 9963265   17.05   16.49 
1 KIC 9963524    9.40    2.80 
1 KIC 9965957   17.26    5.75 
1 KIC 9967771   31.09    9.92 
1 KIC 9995402   37.09    3.58 
1 KIC 10002866  10.98    3.94 
1 KIC 10005788  18.75    6.74 
1 KIC 10024701  10.12   14.38 
1 KIC 10027247  17.62   86.83 
1 KIC 10028535  23.29    0.66 
1 KIC 10059645  29.79    6.49 
1 KIC 10064256  33.39    5.96 
1 KIC 10073672  27.74    2.25 
1 KIC 10118816  39.93    7.72 
1 KIC 10122538  23.91    5.54 
1 KIC 10130039  16.68    5.47 
1 KIC 10134152  20.04   39.31 
1 KIC 10166274  21.63    3.35 
1 KIC 10187017  26.57    5.29 
1 KIC 10187159  33.23    7.96 
1 KIC 10189546  26.28   24.62 
1 KIC 10190777  22.83    1.41 
1 KIC 10221013  19.51    7.19 
1 KIC 10266615  24.08   10.94 
1 KIC 10271806  21.88    3.13 
1 KIC 10328393  23.64    7.63 
1 KIC 10328458  34.47    2.35 
1 KIC 10329835  21.97    1.52 
1 KIC 10330115  20.04   13.21 
1 KIC 10332883  19.26    1.15 
1 KIC 10336951  27.17   38.23 
1 KIC 10337258   6.89   13.29 
1 KIC 10353968  26.16    9.07 
1 KIC 10386984  38.68    1.29 
1 KIC 10388286  37.73    1.68 
1 KIC 10395543  46.66    3.69 
1 KIC 10454632  25.95   20.16 
1 KIC 10460984  15.35    5.04 
1 KIC 10464050  14.02    4.47 
1 KIC 10471515  11.87    3.79 
1 KIC 10489206  14.54    4.16 
1 KIC 10489345  28.08    1.00 
1 KIC 10525027  28.75    3.27 
1 KIC 10552611  30.77    3.11 
1 KIC 10583761  28.69    2.69 
1 KIC 10591855  29.37    1.57 
1 KIC 10597693  10.24   31.61 
1 KIC 10604335  18.17   11.01 
1 KIC 10616679  22.79    8.60 
1 KIC 10617017   7.43   13.15 
1 KIC 10619192  12.16    1.49 
1 KIC 10656823  25.83    8.31 
1 KIC 10657406  18.13   34.17 
1 KIC 10662202  12.64   21.68 
1 KIC 10676014  10.82   16.78 
1 KIC 10676824  20.08    6.46 
1 KIC 10682541  22.92    5.00 
1 KIC 10717241  16.06    9.34 
1 KIC 10724369  29.59   55.64 
1 KIC 10730034  26.95    2.63 
1 KIC 10743597  25.02   16.16 
1 KIC 10779233  18.79  201.12 
1 KIC 10797460  24.92    9.49 
1 KIC 10811496   6.88   19.90 
1 KIC 10813132  23.61    4.77 
1 KIC 10842192  24.09    9.34 
1 KIC 10854546  21.90    2.17 
1 KIC 10854555  20.48    2.53 
1 KIC 10857519   8.51    2.05 
1 KIC 10858832  18.58    5.26 
1 KIC 10864531  21.72   34.06 
1 KIC 10874215  23.78   31.03 
1 KIC 10878263  18.55    4.70 
1 KIC 10905746  18.18    9.89 
1 KIC 10909127  24.88    3.17 
1 KIC 10910878  15.94    6.25 
1 KIC 10925104  34.55    5.19 
1 KIC 10934674  25.28   16.54 
1 KIC 10963065  12.44    2.47 
1 KIC 10965588  24.67   62.89 
1 KIC 10973664  11.00    1.21 
1 KIC 10975146  38.28    0.63 
1 KIC 10978763  16.92    4.98 
1 KIC 10987985  21.27   16.01 
1 KIC 10990886  34.19   11.02 
1 KIC 11015108  24.15   39.31 
1 KIC 11017901   6.46    7.79 
1 KIC 11019987  13.13    6.91 
1 KIC 11026304  43.02   13.35 
1 KIC 11046025  31.42    3.72 
1 KIC 11069176  15.00   21.13 
1 KIC 11071200   1.73   44.57 
1 KIC 11074178  19.84    9.18 
1 KIC 11074541  35.05   29.89 
1 KIC 11090765  17.23   21.22 
1 KIC 11100383  15.15   12.93 
1 KIC 11125613  23.32    9.99 
1 KIC 11126381  11.53   33.79 
1 KIC 11129258  14.52   25.38 
1 KIC 11134879  20.85    4.30 
1 KIC 11137180  17.30    6.07 
1 KIC 11179076  33.67   48.43 
1 KIC 11187837  40.33   17.60 
1 KIC 11192235  35.13    1.62 
1 KIC 11194032  37.09   28.51 
1 KIC 11253827  13.27   42.99 
1 KIC 11254382  21.70    2.05 
1 KIC 11259686  12.10   34.44 
1 KIC 11283615  20.12    1.29 
1 KIC 11298298  13.76    5.25 
1 KIC 11336883   5.27    7.17 
1 KIC 11337141  25.73    4.04 
1 KIC 11348997  36.42    5.13 
1 KIC 11389771  22.69    2.51 
1 KIC 11391957  18.96    8.35 
1 KIC 11395587  19.67   12.99 
1 KIC 11403389  25.20   45.09 
1 KIC 11410904  11.22    3.53 
1 KIC 11414465  18.18    2.94 
1 KIC 11414511  24.07    2.82 
1 KIC 11457726  10.71    6.22 
1 KIC 11460462   4.19    5.04 
1 KIC 11461433  27.79    1.92 
1 KIC 11462341  15.83   42.34 
1 KIC 11495458  15.61   10.46 
1 KIC 11551692  10.44    3.01 
1 KIC 11554435   5.41    9.43 
1 KIC 11565544  25.66    3.77 
1 KIC 11566256  20.22    5.78 
1 KIC 11568987  13.11    7.38 
1 KIC 11569782  15.84    2.79 
1 KIC 11570749  27.57   46.30 
1 KIC 11621223  10.39    4.90 
1 KIC 11670125  18.47    1.22 
1 KIC 11701407  36.37   18.83 
1 KIC 11702948  13.41    9.77 
1 KIC 11709244  14.17    4.54 
1 KIC 11752906  37.13    6.38 
1 KIC 11754553  11.95    7.88 
1 KIC 11758544  11.49    2.71 
1 KIC 11760231  25.32   49.61 
1 KIC 11769890  22.07  122.88 
1 KIC 11773022   8.22   45.16 
1 KIC 11774991  17.07   37.82 
1 KIC 11807274   7.55    7.81 
1 KIC 11818872  29.91   12.74 
1 KIC 11852982  16.37   13.82 
1 KIC 11853255  35.84    2.24 
1 KIC 11853878  10.58    3.69 
1 KIC 11905011   8.29    5.65 
1 KIC 11923284   9.75    2.76 
1 KIC 12017109  20.51    9.75 
1 KIC 12021625  28.27   15.93 
1 KIC 12066335  23.40   10.07 
1 KIC 12156347  29.27    5.78 
1 KIC 12302530  26.76    5.93 
1 KIC 12314973  20.80   15.41 
1 KIC 12404954  24.50    3.25 
1 KIC 12406749  27.75   56.36 
1 KIC 12469800  23.45    1.30 
2 KIC 1026957   10.13   21.76 
2 KIC 1431122   36.49    4.3  
2 KIC 2307199   13.39   13.45 
2 KIC 2438264   34.8     4.97 
2 KIC 2571238   32.54    9.29 
2 KIC 2693736   32.54   12.12 
2 KIC 2713049   31.18    2.54 
2 KIC 3230491   31.85 1500.   
2 KIC 3230805   42.72    3.92 
2 KIC 3239671   13.15  147.97 
2 KIC 3239945   40.42    4.39 
2 KIC 3629967   25.38   85.65 
2 KIC 4249725   26.27    6.31 
2 KIC 4252322   18.28   14.59 
2 KIC 5005121   28.25   76.42 
2 KIC 5084942   26.74    3.11 
2 KIC 5269467   22.7    33.87 
2 KIC 5441980   13.39    5.89 
2 KIC 5735762   39.36    4.78 
2 KIC 5959753   28.79    8.31 
2 KIC 5980208   16.29    0.79 
2 KIC 6129524   10.27    0.88 
2 KIC 6197215    7.97   10.61 
2 KIC 6307083   21.71    3.18 
2 KIC 6357290   17.43    4.81 
2 KIC 6362874   33.26    0.97 
2 KIC 6468138    8.27  134.25 
2 KIC 6604328   19.21   31.   
2 KIC 6606438   15.3   103.43 
2 KIC 6685526   33.26    2.24 
2 KIC 6690082   14.7     2.14 
2 KIC 6707835   42.72   22.25 
2 KIC 6719086   34.8     3.01 
2 KIC 6784235   35.62    3.17 
2 KIC 6850504   28.25    3.7  
2 KIC 6862328   18.73  119.02 
2 KIC 6945786   18.73    2.39 
2 KIC 6964929   19.98    0.67 
2 KIC 6974658   25.38    0.72 
2 KIC 7008211   16.29  187.75 
2 KIC 7021681   32.54   13.6  
2 KIC 7046804   32.54   11.72 
2 KIC 7047824   21.4    24.75 
2 KIC 7090524   30.55    6.74 
2 KIC 7115785   30.55   16.09 
2 KIC 7286173   11.36   56.43 
2 KIC 7287683    1.12   69.83 
2 KIC 7289317   36.49    7.19 
2 KIC 7366258   28.25    2.38 
2 KIC 7456001   25.38   40.07 
2 KIC 7466270   40.42   16.16 
2 KIC 7499398   21.71   23.02 
2 KIC 7501646   42.72    6.38 
2 KIC 7663405   29.35    5.14 
2 KIC 7668416   18.73    0.86 
2 KIC 7691260   31.18    3.99 
2 KIC 7831264    8.6     5.97 
2 KIC 7879433   35.62    1.39 
2 KIC 7948784   22.36   10.09 
2 KIC 8009350   29.35   13.75 
2 KIC 8081899   14.7     4.16 
2 KIC 8165946   20.25    6.42 
2 KIC 8189801   29.94    0.67 
2 KIC 8242434   34.8    44.96 
2 KIC 8247638   14.42    4.79 
2 KIC 8247771   22.7     1.12 
2 KIC 8355239   34.01   10.4  
2 KIC 8410415   12.5    44.3  
2 KIC 8414716   26.27    5.39 
2 KIC 8505215   28.79 2190.7  
2 KIC 8544996   28.31    4.08 
2 KIC 8806072   29.35   40.06 
2 KIC 8832512    9.35    9.98 
2 KIC 8973129   13.39   24.17 
2 KIC 8978528   41.54    7.42 
2 KIC 9020114   28.79    3.48 
2 KIC 9112931   18.28   10.71 
2 KIC 9221517   23.05    0.77 
2 KIC 9225395   29.94   81.32 
2 KIC 9307509   38.35    9.76 
2 KIC 9401997   42.72   32.3  
2 KIC 9473078   26.74    0.69 
2 KIC 9512981   34.8   281.56 
2 KIC 9574614   32.54    0.98 
2 KIC 9578686   29.94   21.39 
2 KIC 9589524   19.72   22.18 
2 KIC 9605552   31.18    9.32 
2 KIC 9818381   12.38    3.02 
2 KIC 9896018    9.77    2.73 
2 KIC 10016874  19.98   16.3  
2 KIC 10022908  33.26    6.99 
2 KIC 10028140  34.01   19.66 
2 KIC 10153855  11.9     1.06 
2 KIC 10545066  31.85   19.78 
2 KIC 10674871  17.84   41.89 
2 KIC 10684670  25.82    3.79 
2 KIC 10718726  36.49    3.6  
2 KIC 10730703  34.8     5.6  
2 KIC 10879038  19.21    4.85 
2 KIC 10904857   4.32    3.12 
2 KIC 10965008  17.43   81.17 
2 KIC 11073656  27.73    1.83 
2 KIC 11129738  34.01    2.61 
2 KIC 11187436   4.59    5.91 
2 KIC 11236244  39.36   11.32 
2 KIC 11360805  33.26   26.78 
2 KIC 11361283  15.62   16.48 
2 KIC 11391018  33.26   30.36 
2 KIC 11449844  10.42   38.48 
2 KIC 11493431  38.35    2.34 
2 KIC 11705004  19.98    3.05 
2 KIC 11823054  38.35    3.14 
2 KIC 11904734  18.28   12.68 
2 KIC 12061969  18.73    1.09 
2 KIC 12352520  36.49    4.58 
2 KIC 12366084  35.62    0.59 
2 KIC 12405333   6.73    0.76 
2 KIC 12470844  33.26    8.47 
2 KIC 12506770  35.62    2.81 
3 KIC 1718958    9.23    1.42 
3 KIC 1721157   11.86    3.45 
3 KIC 1865864   21.58   69.09 
3 KIC 2581316    7.83   10.51 
3 KIC 2581554    7.87   47.15 
3 KIC 2986833   30.3     0.91 
3 KIC 3001955   46.24  348.96 
3 KIC 3109550   29.12    4.88 
3 KIC 3236705   22.68   83.27 
3 KIC 3245969   27.96   11.39 
3 KIC 3428127   24.09  339.19 
3 KIC 3440118    4.7    19.58 
3 KIC 3441795   25.05  349.74 
3 KIC 3553900   14.48   12.57 
3 KIC 3728432   18.61    3.91 
3 KIC 3745559    8.55   30.25 
3 KIC 3747817   16.75   14.24 
3 KIC 3849187   13.81    6.6  
3 KIC 3863877   14.81  288.08 
3 KIC 4147444    4.2     1.8  
3 KIC 4150804   28.23  160.88 
3 KIC 4164511    4.18   40.99 
3 KIC 4164922    9.56    1.21 
3 KIC 4172805   39.21  147.66 
3 KIC 4271474    8.24   21.86 
3 KIC 4277304   30.73   51.57 
3 KIC 4472818   10.2    15.36 
3 KIC 4473613   10.16    4.36 
3 KIC 4548098    5.91    3.82 
3 KIC 4750669   21.14    3.38 
3 KIC 4770798   24.86  651.07 
3 KIC 4814502    6.24    4.94 
3 KIC 4820550   14.42  202.12 
3 KIC 4844367    9.97   17.16 
3 KIC 4947556    7.15   13.03 
3 KIC 5003670   21.87    3.34 
3 KIC 5088400   12.03    8.83 
3 KIC 5106313   35.86    3.9  
3 KIC 5177859    7.17    6.98 
3 KIC 5255259   11.17  198.9  
3 KIC 5280587    7.93   35.62 
3 KIC 5281113   11.66   11.18 
3 KIC 5436161    0.64    0.64 
3 KIC 5443320   10.29   21.37 
3 KIC 5529385   17.34  215.73 
3 KIC 5644412    7.51    1.54 
3 KIC 5688683   12.8     2.79 
3 KIC 5697395   32.     50.55 
3 KIC 5768816   16.17   47.99 
3 KIC 5769810    3.31    6.79 
3 KIC 5773121   18.38    0.52 
3 KIC 5780930   14.15   16.75 
3 KIC 5784777    6.49    5.34 
3 KIC 5802637   17.81    7.34 
3 KIC 5816144    5.58   12.5  
3 KIC 5895158    6.55    1.09 
3 KIC 5906694    7.9    13.06 
3 KIC 5938970   15.16  125.41 
3 KIC 5946568    7.06    3.56 
3 KIC 5962262    5.45    8.62 
3 KIC 5965629   20.9   377.31 
3 KIC 5978361   35.58    9.18 
3 KIC 6106282   17.61  101.11 
3 KIC 6131130   18.82   10.51 
3 KIC 6153407   19.18    5.99 
3 KIC 6184894    2.64    7.2  
3 KIC 6226908   22.61   19.6  
3 KIC 6265665   14.7    44.2  
3 KIC 6350882   19.65    5.04 
3 KIC 6428794   23.78  169.14 
3 KIC 6507433    4.64    4.74 
3 KIC 6520753    9.13    4.13 
3 KIC 6587796   10.97   33.42 
3 KIC 6675757   21.96   22.29 
3 KIC 6717252   16.46    1.19 
3 KIC 6779726    9.14   47.06 
3 KIC 6879171   10.23    6.96 
3 KIC 6880517   23.47   65.65 
3 KIC 7009548    3.11   15.19 
3 KIC 7094944   27.65    7.5  
3 KIC 7098255   36.92   11.57 
3 KIC 7125794    6.17  126.59 
3 KIC 7131760   18.17   92.44 
3 KIC 7373451   30.67   21.02 
3 KIC 7427764   11.63    4.56 
3 KIC 7429240   29.26  196.44 
3 KIC 7610663   10.41    3.03 
3 KIC 7625138    7.29    5.72 
3 KIC 7631138    8.8   415.75 
3 KIC 7676423   30.68    2.46 
3 KIC 7692093   28.23   11.17 
3 KIC 7742408   26.56   33.5  
3 KIC 7747091   21.63   14.27 
3 KIC 7771181   13.08    9.97 
3 KIC 7772914    5.98   23.13 
3 KIC 7826620   13.05    0.85 
3 KIC 7829836   17.63  237.82 
3 KIC 7838675    6.25    1.01 
3 KIC 7978202   29.97  510.   
3 KIC 8007174   29.48   56.65 
3 KIC 8016691   14.54   18.14 
3 KIC 8036287   19.07    1.44 
3 KIC 8077137   13.07   15.09 
3 KIC 8098212   15.22    3.49 
3 KIC 8163784   14.49   31.81 
3 KIC 8174625   31.48   17.44 
3 KIC 8216763   35.21    6.33 
3 KIC 8230616   37.21    2.24 
3 KIC 8231667   22.49   42.88 
3 KIC 8282846   19.93  133.3  
3 KIC 8331612    8.13   13.84 
3 KIC 8345384   17.56   42.1  
3 KIC 8396660   20.08    1.34 
3 KIC 8459663   12.18  174.51 
3 KIC 8481129   45.32   16.3  
3 KIC 8507475   10.89    3.58 
3 KIC 8571421    2.67  514.27 
3 KIC 8574794   21.63  571.14 
3 KIC 8590149   14.86   19.24 
3 KIC 8620402   18.48   14.2  
3 KIC 8636600   16.34    6.39 
3 KIC 8653134    5.1     5.34 
3 KIC 8741470   17.72    6.24 
3 KIC 8752940   10.41    9.08 
3 KIC 8807988   40.5    21.96 
3 KIC 8814872   22.25  373.42 
3 KIC 8822421    1.64    1.65 
3 KIC 8826007   37.09   54.51 
3 KIC 8891684   19.81  374.88 
3 KIC 9011877   29.38    7.78 
3 KIC 9012244    8.25  376.93 
3 KIC 9026007   17.45  403.16 
3 KIC 9031209    6.41   47.06 
3 KIC 9079671   22.48  535.15 
3 KIC 9093086   10.83    9.7  
3 KIC 9153823    1.44    1.44 
3 KIC 9166700    3.9   264.47 
3 KIC 9274092   27.3   426.94 
3 KIC 9280239   23.19  364.75 
3 KIC 9286088    2.34   14.82 
3 KIC 9300066   29.46  188.66 
3 KIC 9452897   24.79   36.77 
3 KIC 9456281   16.02    0.7  
3 KIC 9514372   23.66  145.79 
3 KIC 9569711   13.33    6.06 
3 KIC 9575728   39.72    2.64 
3 KIC 9579208    5.29    4.12 
3 KIC 9659022   12.51  511.88 
3 KIC 9702006   18.02    6.25 
3 KIC 9763612   11.38   16.05 
3 KIC 9785921    8.17   26.76 
3 KIC 9823519   19.3     1.77 
3 KIC 9837828   11.86    6.81 
3 KIC 9881660   24.19   65.36 
3 KIC 9883606   14.22    2.58 
3 KIC 9885417   19.66    0.69 
3 KIC 9935642   25.09    9.34 
3 KIC 9993683   31.27   29.94 
3 KIC 10000941  13.14    2.57 
3 KIC 10057494   3.73    2.42 
3 KIC 10089911   1.58    6.97 
3 KIC 10118266  19.22    3.74 
3 KIC 10220837  24.84    1.96 
3 KIC 10352333   5.27    1.57 
3 KIC 10384298  22.5     3.44 
3 KIC 10394802  27.67  178.27 
3 KIC 10407482  11.63    6.31 
3 KIC 10604592  34.93    2.19 
3 KIC 10653179  13.87   47.16 
3 KIC 10714072  11.14    8.41 
3 KIC 10737437  16.25  208.05 
3 KIC 10745365   0.5     8.92 
3 KIC 10794974   5.24   66.64 
3 KIC 10795103   6.64  214.31 
3 KIC 10802364  25.17  583.85 
3 KIC 10905911  22.58    1.34 
3 KIC 11080702   9.21    8.67 
3 KIC 11152511  39.8   287.33 
3 KIC 11183752  18.91  230.36 
3 KIC 11189311   5.12   81.42 
3 KIC 11305417   6.32  198.78 
3 KIC 11341266   7.24  284.87 
3 KIC 11357664  37.65    4.37 
3 KIC 11415243  26.21  168.81 
3 KIC 11446961  21.65   58.67 
3 KIC 11455428  11.32   22.13 
3 KIC 11513486  17.23    6.65 
3 KIC 11520114  39.66    7.08 
3 KIC 11601633  15.97   94.68 
3 KIC 11655826  15.35    5.59 
3 KIC 11657614   9.21    5.94 
3 KIC 11718389  39.51    5.94 
3 KIC 11856178   3.56    9.13 
3 KIC 11923213  13.29   27.2  
3 KIC 11970050  14.73    6.59 
3 KIC 11970988  32.75    2.31 
3 KIC 11973517  36.35    0.9  
3 KIC 12055539  20.47   12.27 
3 KIC 12066569  18.12   49.28 
3 KIC 12071775   9.95  164.51 
3 KIC 12105086  12.11   73.91 
3 KIC 12121570  36.98   91.5  
3 KIC 12253769  28.52   20.55 
3 KIC 12256520  31.09    7.25 
3 KIC 12349560  33.47   43.4  
3 KIC 12416597  21.93   12.46 
3 KIC 12505590  22.96  449.87 
3 KIC 12554212  25.55    4.77 
3 KIC 12557548  22.79    0.65 
4 TIC 2758565    3.58    3.78 
4 TIC 4070275    5.09    5.42 
4 TIC 7439481    1.37    1.25 
4 TIC 9348006    5.33   10.24 
4 TIC 13499636   5.60   11.32 
4 TIC 14165625   8.84   11.02 
4 TIC 27194429   1.84    0.56 
4 TIC 37168957   5.25    1.9  
4 TIC 47384844   3.61    3.1  
4 TIC 77031414   7.77    1.39 
4 TIC 92013169   2.37    2.35 
4 TIC 100757807  3.08   25.18 
4 TIC 103448870  3.10   10.26 
4 TIC 104024556  1.07    2.02 
4 TIC 105840719  5.58   10.32 
4 TIC 115242351  5.68    5.67 
4 TIC 115623434  7.71    3.14 
4 TIC 123482865  4.33    6.56 
4 TIC 128449971  2.28   12.7  
4 TIC 142019343  5.58    4.47 
4 TIC 142090065  2.38    2.83 
4 TIC 142276270  8.19    6.26 
4 TIC 144401492  4.54    6.29 
4 TIC 146520535  3.30    4.33 
4 TIC 153949511  8.10   37.07 
4 TIC 154459165  5.35    3.15 
4 TIC 154716798  6.47   12.64 
4 TIC 154872375  5.08    8.03 
4 TIC 156991337  3.61    6.91 
4 TIC 159873822  3.82   13.79 
4 TIC 160045097  6.07    1.83 
4 TIC 173612049  4.88    6.49 
4 TIC 176772671  1.45    1.33 
4 TIC 178284730 10.23    2.24 
4 TIC 178367144  4.59    3.41 
4 TIC 179034327  7.57   17.96 
4 TIC 180695581  4.24    0.55 
4 TIC 180991313  2.77    2.21 
4 TIC 183532609  7.25    8.16 
4 TIC 189013224  6.46    1.32 
4 TIC 198187049 10.17    5.92 
4 TIC 207141131  8.49    4.14 
4 TIC 214361331  3.34    3.23 
4 TIC 219229644  9.71   22.04 
4 TIC 219508169  8.70    2.46 
4 TIC 219776325  9.35    2.53 
4 TIC 219821826  5.86    9.68 
4 TIC 219852882 10.13    1.76 
4 TIC 220459826  5.62    2.24 
4 TIC 229747848  8.29    0.85 
4 TIC 229938290  8.60    1.42 
4 TIC 230075227 10.51    6.12 
4 TIC 232568235  8.08    0.35 
4 TIC 238086647  2.57    1.35 
4 TIC 238164799  2.50    7.55 
4 TIC 257605131  4.75    1.86 
4 TIC 259172391  8.13    4.78 
4 TIC 259353953  2.84    1.46 
4 TIC 268301217  6.46    0.95 
4 TIC 281924357  4.02   15.04 
4 TIC 288631580  6.93    5.88 
4 TIC 289988797  4.32    2.2  
4 TIC 294179385  3.55    2.68 
4 TIC 294500964  5.56   18.14 
4 TIC 305767364  1.61    1.5  
4 TIC 309257814  3.95    1.24 
4 TIC 335630746  2.53    4.63 
4 TIC 339961200  9.67    3.21 
4 TIC 352229268  5.03   16.16 
4 TIC 356311210  5.36   18.06 
4 TIC 356867115 12.59    6.1  
4 TIC 382391899  5.49    1.96 
4 TIC 410214986  2.80    8.14 
4 TIC 435680451 11.36   24.15 
4 TIC 451645081  5.57   16.22 
4 TIC 459850897  3.02    1.19 
4 TIC 459970307  3.58   21.75 
4 TIC 460205581  2.96    8.32 
4 TIC 464646604  2.18    7.71 

